DIMWIT: Directly Invoking Models Without Intensive Tuning

Resource managers typically encode what to do in a task-specific policy---a heuristic, an optimization procedure, or a model trained for the task---that must be developed before use and may need revision as the workload or system changes. We propose bypassing policy development and instead asking pretrained models to make resource-management decisions directly, given the current system state, desired outcome, and available choices. We evaluate this approach on microservice autoscaling, DRAM sizing, and video encoding, using a frontier LLM and two small decision models. On two microservice applications, a small decision model meets latency targets while using within 10% of the replicas allocated by policy-based autoscalers and within 13% of the frontier LLM. In DRAM sizing, a small decision model reduces DRAM usage by up to 27.5% relative to static provisioning while maintaining at least 95% of baseline performance. In video encoding, it completes encodes up to 4.3$\times$ faster than the frontier LLM, with an imperceptible 1.1-point decrease in Video Multi-Method Assessment Fusion (VMAF), a metric of perceptual video quality. Making individual resource-management decisions may be considerably simpler than developing a general strategy for making them.

==> data/autoscaler-eval.csv <==
env,app,autoscaler,endpoint,median_p95_ms,replicas
cloudlab,OB,Erlang,E1,230.0,25
cloudlab,OB,Erlang,E2,300.0,25
cloudlab,OB,Erlang,E3,110.0,25
cloudlab,OB,Erlang,E4,290.0,25
cloudlab,OB,Erlang,E5,240.0,25
cloudlab,OB,Erlang,E6,270.0,25
cloudlab,OB,HPA,E1,160.0,30
cloudlab,OB,HPA,E2,160.0,30
cloudlab,OB,HPA,E3,85.0,30
cloudlab,OB,HPA,E4,160.0,30
cloudlab,OB,HPA,E5,190.0,30
cloudlab,OB,HPA,E6,130.0,30
cloudlab,OB,jevBatch,E1,320.0,31
cloudlab,OB,jevBatch,E2,250.0,31
cloudlab,OB,jevBatch,E3,85.0,31
cloudlab,OB,jevBatch,E4,240.0,31
cloudlab,OB,jevBatch,E5,190.0,31
cloudlab,OB,jevBatch,E6,240.0,31
cloudlab,OB,jevSingle,E1,260.0,50
cloudlab,OB,jevSingle,E2,220.0,50
cloudlab,OB,jevSingle,E3,70.0,50
cloudlab,OB,jevSingle,E4,210.0,50
cloudlab,OB,jevSingle,E5,180.0,50
cloudlab,OB,jevSingle,E6,210.0,50
cloudlab,OB,Laya,E1,290.0,26
cloudlab,OB,Laya,E2,270.0,26
cloudlab,OB,Laya,E3,94.0,26
cloudlab,OB,Laya,E4,250.0,26
cloudlab,OB,Laya,E5,190.0,26
cloudlab,OB,Laya,E6,250.0,26
cloudlab,OB,opusHigh,E1,120.0,23
cloudlab,OB,opusHigh,E2,110.0,23
cloudlab,OB,opusHigh,E3,53.0,23
cloudlab,OB,opusHigh,E4,120.0,23
cloudlab,OB,opusHigh,E5,110.0,23
cloudlab,OB,opusHigh,E6,89.0,23
cloudlab,OB,opusLow,E1,220.0,29
cloudlab,OB,opusLow,E2,180.0,29
cloudlab,OB,opusLow,E3,48.0,29
cloudlab,OB,opusLow,E4,180.0,29
cloudlab,OB,opusLow,E5,180.0,29
cloudlab,OB,opusLow,E6,170.0,29
cloudlab,OB,agar,E1,97.0,29
cloudlab,OB,agar,E2,180.0,29
cloudlab,OB,agar,E3,110.0,29
cloudlab,OB,agar,E4,180.0,29
cloudlab,OB,agar,E5,160.0,29
cloudlab,OB,agar,E6,140.0,29
cloudlab,SN,Erlang,E1,34.0,27
cloudlab,SN,Erlang,E2,61.5,27
cloudlab,SN,Erlang,E3,35.0,27
cloudlab,SN,HPA,E1,54.0,38
cloudlab,SN,HPA,E2,170.0,38
cloudlab,SN,HPA,E3,51.0,38
cloudlab,SN,jevBatch,E1,52.0,67
cloudlab,SN,jevBatch,E2,110.0,67
cloudlab,SN,jevBatch,E3,50.0,67
cloudlab,SN,jevSingle,E1,62.0,397
cloudlab,SN,jevSingle,E2,110.0,397
cloudlab,SN,jevSingle,E3,65.0,397
cloudlab,SN,Laya,E1,51.0,34
cloudlab,SN,Laya,E2,230.0,34
cloudlab,SN,Laya,E3,49.0,34
cloudlab,SN,opusHigh,E1,49.0,34
cloudlab,SN,opusHigh,E2,260.0,34
cloudlab,SN,opusHigh,E3,46.0,34
cloudlab,SN,opusLow,E1,43.0,41
cloudlab,SN,opusLow,E2,110.0,41
cloudlab,SN,opusLow,E3,43.0,41
cloudlab,SN,agar,E1,47.0,31
cloudlab,SN,agar,E2,160.0,31
cloudlab,SN,agar,E3,45.0,31
cloudlab,TS,Erlang,E1,27.0,25
cloudlab,TS,Erlang,E2,13.0,25
cloudlab,TS,Erlang,E3,17.0,25
cloudlab,TS,Erlang,E4,39.0,25
cloudlab,TS,Erlang,E5,20.0,25
cloudlab,TS,Erlang,E6,21.0,25
cloudlab,TS,HPA,E1,32.0,14
cloudlab,TS,HPA,E2,13.0,14
cloudlab,TS,HPA,E3,16.0,14
cloudlab,TS,HPA,E4,42.0,14
cloudlab,TS,HPA,E5,18.0,14
cloudlab,TS,HPA,E6,19.0,14
cloudlab,TS,jevBatch,E1,57.0,57
cloudlab,TS,jevBatch,E2,16.0,57
cloudlab,TS,jevBatch,E3,20.0,57
cloudlab,TS,jevBatch,E4,84.0,57
cloudlab,TS,jevBatch,E5,20.0,57
cloudlab,TS,jevBatch,E6,20.0,57
cloudlab,TS,jevSingle,E1,60000.0,345
cloudlab,TS,jevSingle,E2,60000.0,345
cloudlab,TS,jevSingle,E3,60000.0,345
cloudlab,TS,jevSingle,E4,60000.0,345
cloudlab,TS,jevSingle,E5,60000.0,345
cloudlab,TS,jevSingle,E6,60000.0,345
cloudlab,TS,Laya,E1,60000.0,236
cloudlab,TS,Laya,E2,60000.0,236
cloudlab,TS,Laya,E3,60000.0,236
cloudlab,TS,Laya,E4,60000.0,236
cloudlab,TS,Laya,E5,795.0,236
cloudlab,TS,Laya,E6,290.0,236
cloudlab,TS,opusHigh,E1,30.0,10
cloudlab,TS,opusHigh,E2,13.0,10
cloudlab,TS,opusHigh,E3,16.0,10
cloudlab,TS,opusHigh,E4,44.0,10
cloudlab,TS,opusHigh,E5,18.0,10
cloudlab,TS,opusHigh,E6,19.0,10
cloudlab,TS,opusLow,E1,48.0,63
cloudlab,TS,opusLow,E2,11.0,63
cloudlab,TS,opusLow,E3,15.0,63
cloudlab,TS,opusLow,E4,44.0,63
cloudlab,TS,opusLow,E5,13.0,63
cloudlab,TS,opusLow,E6,11.0,63
cloudlab,TS,agar,E1,27.0,15
cloudlab,TS,agar,E2,9.0,15
cloudlab,TS,agar,E3,13.0,15
cloudlab,TS,agar,E4,40.0,15
cloudlab,TS,agar,E5,11.0,15
cloudlab,TS,agar,E6,11.0,15


==> data/dram-sizing-eval.csv <==
app,sizer,min_dram_size,avg_dram_size,peak_perf,avg_perf
btree,static,32.0,32.0,181.007,181.337
btree,tiersizer,24.0,29.95,187.422,191.372
btree,laya,8.0,24.901,208.723,214.045
btree,jev,28.0,31.69,180.547,181.2
btree,opusLow,28.0,31.901,180.033,180.286
btree,opusHigh,28.0,31.894,180.195,181.944
cc-twitter,static,48.0,48.0,208.917,209.754
cc-twitter,tiersizer,48.0,48.0,209.694,210.516
cc-twitter,laya,28.0,45.783,208.698,209.544
cc-twitter,jev,48.0,48.0,207.911,209.137
cc-twitter,opusLow,44.0,47.705,207.611,208.789
cc-twitter,opusHigh,28.0,45.403,209.169,209.864
gups,static,42.0,42.0,355.637,356.157
gups,tiersizer,18.0,36.7,358.639,361.844
gups,laya,14.0,38.333,356.899,360.102
gups,jev,34.0,37.566,358.048,362.863
gups,opusLow,26.0,36.619,359.314,362.888
gups,opusHigh,22.0,33.29,362.506,366.23
liblinear,static,16.0,16.0,258.674,259.704
liblinear,tiersizer,8.0,15.072,259.383,269.595
liblinear,laya,4.0,13.062,259.041,274.532
liblinear,jev,16.0,16.0,264.023,264.586
liblinear,opusLow,12.0,15.768,261.619,263.416
liblinear,opusHigh,12.0,15.932,260.428,263.692
pr-twitter,static,10.0,10.0,174.856,175.338
pr-twitter,tiersizer,4.0,7.466,175.664,177.957
pr-twitter,laya,4.0,7.247,177.889,178.329
pr-twitter,jev,6.0,9.752,175.174,175.797
pr-twitter,opusLow,4.0,7.099,175.105,175.946
pr-twitter,opusHigh,6.0,7.488,175.345,175.682
silo-tpcc,static,42.0,42.0,229.26,229.272
silo-tpcc,tiersizer,38.0,41.211,229.28,230.277
silo-tpcc,laya,34.0,41.827,230.271,231.619
silo-tpcc,jev,38.0,41.556,228.283,228.935
silo-tpcc,opusLow,42.0,42.0,228.265,229.274
silo-tpcc,opusHigh,42.0,42.0,227.272,228.939
silo-ycsb,static,46.0,46.0,217.171,219.173
silo-ycsb,tiersizer,46.0,46.0,216.181,217.509
silo-ycsb,laya,42.0,44.722,217.178,219.851
silo-ycsb,jev,46.0,46.0,220.181,221.857
silo-ycsb,opusLow,38.0,44.286,218.177,218.52
silo-ycsb,opusHigh,38.0,43.567,218.173,221.178
xsbench,static,42.0,42.0,348.361,348.544
xsbench,tiersizer,22.0,34.789,349.621,350.98
xsbench,laya,14.0,38.222,349.273,349.903
xsbench,jev,34.0,38.526,349.278,349.635
xsbench,opusLow,22.0,34.827,350.616,350.947
xsbench,opusHigh,22.0,34.99,350.664,351.742


==> data/ffmpeg-eval.csv <==
clip,bitrate,mode,window_s,target_vmaf,vmaf_mean,vmaf_p5,size_mb,wall_seconds
st,2M,raw,,,97.132,94.132,10.624,22.559
st,2M,jev,1,97.132,96.208,90.858,9.812,38.568
st,2M,jev,2,97.132,96.776,91.984,10.809,34.488
st,2M,jev,5,97.132,96.945,92.655,11.787,30.627
st,2M,jev,10,97.132,97.035,93.165,11.28,30.726
st,2M,laya,1,97.132,95.854,88.558,9.906,26.79
st,2M,laya,2,97.132,96.513,90.776,10.845,24.369
st,2M,laya,5,97.132,96.796,91.775,11.811,21.019
st,2M,laya,10,97.132,97.012,93.088,11.255,23.358
st,2M,opus,5,97.132,97.084,92.745,12.076,86.122
st,2M,opus,10,97.132,97.148,93.302,11.206,64.607
bbb,2M,raw,,,96.732,93.293,151.056,326.792
bbb,2M,jev,1,96.732,92.329,83.971,130.724,419.897
bbb,2M,jev,2,96.732,93.537,85.085,135.646,337.969
bbb,2M,jev,5,96.732,95.157,88.249,139.697,418.697
bbb,2M,jev,10,96.732,95.571,88.709,143.764,360.734
bbb,2M,laya,1,96.732,92.642,84.173,124.962,311.671
bbb,2M,laya,2,96.732,93.484,83.364,126.042,216.304
bbb,2M,laya,5,96.732,94.944,86.27,139.308,176.854
bbb,2M,laya,10,96.732,95.639,88.016,143.358,189.785
bbb,2M,opus,5,96.732,95.841,89.49,137.913,1022.176
bbb,2M,opus,10,96.732,96.29,90.235,143.036,812.158
ed,2M,raw,,,95.205,86.962,160.376,399.066
ed,2M,jev,1,95.205,92.087,76.842,144.247,494.094
ed,2M,jev,2,95.205,92.847,75.292,149.194,398.055
ed,2M,jev,5,95.205,93.655,78.275,155.317,381.619
ed,2M,jev,10,95.205,93.856,78.494,160.862,345.381
ed,2M,laya,1,95.205,91.015,74.529,131.679,325.266
ed,2M,laya,2,95.205,92.475,75.988,140.662,264.991
ed,2M,laya,5,95.205,93.522,78.313,153.666,227.491
ed,2M,laya,10,95.205,94.064,79.598,159.63,238.23
ed,2M,opus,5,95.205,94.604,81.917,152.608,1144.225
ed,2M,opus,10,95.205,94.987,83.063,160.716,899.486

